Written Justifications are Key to Aggregate Crowdsourced Forecasts

This paper demonstrates that aggregating crowdsourced forecasts benefits from modeling the written justifications provided by forecasters. Our experiments show that the majority and weighted vote baselines are competitive, and that the written justifications are beneficial to call a question throughout its life except in the last quarter. We also conduct an error analysis shedding light into the characteristics that make a justification unreliable.

==> outline.txt <==
1. Introduction



2. Previous Work

- Credibility

- Measuring forecaster skill, Ritter

- Argumentation - finding support for claims


3. Terminology and Dataset

Terminology
- question, define (open topic, ask something about the future), are open from start date to closing date
- forecaster
- forecast: prediction + justification (written text, free form: sentences, links to websites / sources, mention users, etc.)
- daily vs. active forecasts

Dataset
- Good judgement (website).
- Questions are curated, forecasters == crowd workers
- Selection criteria for
  - questions: binary
  - forecasts: no quotes, no repeats, etc.

Number of questions, duration, number of forecasts. Walk through the normal life of a question (Figure 2).


* Analyzing the questions
- Questions are open to many topics / tags (Figure 3)
- Walk through Table 1

* Analyzing the written justifications
Table 2 and the rest

